Multi-wavelength study of NGC 1365: The obscured active nucleus and off-nuclear compact X-ray sources

We present a multi-wavelength study of the active nucleus and the off-nuclear X-ray sources in the nearby spiral galaxy, NGC 1365 using three simultaneous UV/X-ray observations by AstroSat over a two months period and archival IR observations performed with Spitzer and Herschel. Utilising the data from the Soft X-ray Telescope (SXT) on-board AstroSat, we find spectral variability mainly caused by the variation in the X-ray column density, (N$_H$ $\sim$ 10$^{22}$ - 10$^{23}$ cm$^{-2}$). With the accurate spatial resolution of the UVIT onboard AstroSat, we separate the intrinsic AGN flux from the host galaxy emission and then correct for the Galactic and the internal reddening. We detect no significant variation in the NUV emission over the observation period. The AGN in FUV band is undetectable due to heavy intrinsic extinction. Further, the multi-wavelength IR/UV/X-ray AGN SED reveals that the AGN is in a low luminosity phase with accretion rate $\sim$ 0.01 L$_{Edd}$. The steady UV emission and strong X-ray absorption variability suggest that the obscuring clouds are likely compact and affect the compact X-ray source only and do not possibly cover the extended UV emitting region. In addition, the UVIT is able to resolve two bright spots at a radius of 7" ($\sim$ 6.3 Kpc) from the central nucleus in the South-West (SW) direction. In the UVIT image of the entire galaxy, we identify UV counterparts to four Chandra identified bright X-ray sources. One well-known ultra-luminous X-ray source (ULX) NGC 1365 X2 is identified with its UV counterpart at 86" from the nucleus in the north-east (NE) direction from the active nucleus.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
